How Many RF Chains Does a Microwave Linear Analog Computer (MiLAC) Need to Match the Fully-Digital Cram\'er-Rao Bound?

A microwave linear analog computer (MiLAC) is a tunable microwave network that exploits wave propagation to perform computation directly in the analog domain at microwave frequencies. A recent application is to use MiLAC as the analog front end of an antenna array, where the antenna-to-radio-frequency (RF) chain mapping constitutes a linear operation that can be physically realized in the analog domain. The number of active RF chains then scales with the number of data streams rather than with the number of antennas. Prior work establishes the lossless reciprocal MiLAC, which avoids power dissipation and non-reciprocal components, as a capacity-achieving front end for wireless communication, but its sensing performance has remained largely unexplored. This paper asks how many RF chains such a MiLAC needs to match the fully-digital Cram\'er--Rao bound (CRB) on the directions of arrival of $K$ far-field targets. We show that a MiLAC can realize every combiner with orthonormal rows, and that these combiners are optimal among all MiLAC combiners. Their Fisher information depends only on the subspace spanned by the rows. This Fisher information equals the fully-digital one if and only if the subspace contains, for each target, the steering vector and its derivative. Since the combiner has one row per RF chain, two RF chains per target suffice when the MiLAC is tuned to the target directions, as in refinement and tracking, and we prove that they are also necessary. The stem-connected MiLAC attains the fully-digital CRB with a number of tunable components linear in the number of antennas. In contrast, when the RF chains add noise, no fully-connected phase-shifter network attains it. With two targets, $32$ antennas, four RF chains, and a noise figure of $3$~dB, the lowest CRB found for a phase-shifter network is $90\%$ above the fully-digital one.

==> figures/data/crb_vs_mismatch.dat <==
delta_deg r_N16 r_N32 r_N64 r_N128
0 1 1 1 1
0.05 1.000111467 1.000451201 1.001810529 1.007254094
0.1 1.00044575 1.001804641 1.007246454 1.029113058
0.15 1.00100271 1.004060689 1.016324136 1.065875243
0.2 1.001782257 1.007220527 1.029072834 1.118028197
0.25 1.002784348 1.011286139 1.045534258 1.186217214
0.3 1.004008989 1.016260302 1.065761934 1.271194101
0.35 1.005456233 1.022146573 1.089820355 1.373738215
0.4 1.007126183 1.028949271 1.117783883 1.494539023
0.45 1.009018984 1.036673456 1.149735347 1.634026827
0.5 1.011134833 1.045324911 1.185764298 1.792136427
0.55 1.013473969 1.054910114 1.225964845 1.967988953
0.6 1.016036679 1.065436208 1.270432998 2.159482258
0.65 1.018823293 1.076910969 1.319263434 2.362794097
0.7 1.021834187 1.089342771 1.37254559 2.571830154
0.75 1.02506978 1.102740542 1.430358968 2.777696858
0.8 1.028530534 1.117113718 1.49276756 2.968350777
0.85 1.032216954 1.132472194 1.559813239 3.128668504
0.9 1.036129586 1.148826263 1.631508038 3.241272207
0.95 1.040269016 1.166186558 1.707825168 3.288487091
1 1.044635871 1.184563976 1.788688704 3.255716377
1.05 1.049230816 1.203969605 1.873961866 3.136202851
1.1 1.054054555 1.224414638 1.963433865 2.93655756
1.15 1.059107828 1.245910279 2.056805384 2.681676712
1.2 1.064391411 1.268467639 2.153672822 2.417060261
1.25 1.069906114 1.292097626 2.253511606 2.206572781
1.3 1.075652782 1.31681082 2.355658995 2.124709538
1.35 1.081632291 1.342617338 2.459297074 2.24429974
1.4 1.087845548 1.369526685 2.563436862 2.622495932
1.45 1.094293488 1.397547602 2.666904789 3.288805497
1.5 1.100977078 1.42668788 2.768333149 4.238244169
1.55 1.107897306 1.456954184 2.866156519 5.43080566
1.6 1.115055189 1.488351838 2.958616496 6.796395488
1.65 1.122451765 1.520884612 3.043777472 8.24314386
1.7 1.130088093 1.55455448 3.119556348 9.666921251
1.75 1.137965253 1.589361368 3.18376918 10.96061222
1.8 1.146084341 1.625302875 3.234197511 12.02267138
1.85 1.154446468 1.662373984 3.268676525 12.76520564
1.9 1.163052759 1.700566746 3.285206133 13.12206653
1.95 1.171904349 1.739869948 3.282084429 13.05717967
2 1.181002384 1.780268759 3.258060826 12.57270446
2.05 1.190348013 1.821744353 3.212503438 11.71580772
2.1 1.199942389 1.864273521 3.14557223 10.58212469
2.15 1.209786668 1.90782825 3.058386353 9.313693817
2.2 1.219882001 1.952375295 2.953171293 8.089581994
2.25 1.230229535 1.997875729 2.833369569 7.108681131
2.3 1.240830411 2.044284476 2.703698203 6.566053955
2.35 1.251685756 2.091549829 2.570137584 6.626181698
2.4 1.262796683 2.139612969 2.439839868 7.397786961
2.45 1.274164287 2.188407458 2.320950752 8.914992924
2.5 1.285789643 2.237858747 2.222345892 11.12832785
2.55 1.297673798 2.287883675 2.153291605 13.90693998
2.6 1.309817769 2.338389984 2.123047732 17.05113582
2.65 1.322222544 2.38927584 2.140437449 20.31272368
2.7 1.334889067 2.440429391 2.213413233 23.41998956
2.75 1.347818244 2.491728341 2.348649442 26.10435708
2.8 1.361010932 2.543039585 2.551189699 28.1264795
2.85 1.374467938 2.594218885 2.824171947 29.30021078
2.9 1.38819001 2.645110622 3.168646352 29.51326833
2.95 1.402177837 2.695547627 3.583492465 28.74333209
3 1.416432037 2.745351112 4.065433422 27.067954
3.05 1.430953159 2.794330714 4.609137562 24.66627926
3.1 1.44574167 2.842284675 5.207392532 21.81057357
3.15 1.460797954 2.889000172 5.851334008 18.84622068
3.2 1.476122305 2.934253822 6.530710638 16.16031887
3.25 1.491714917 2.977812376 7.234168326 14.14108799
3.3 1.507575883 3.019433631 7.949539893 13.13251586
3.35 1.523705184 3.058867575 8.664129979 13.39035583
3.4 1.540102682 3.095857785 9.364989006 15.046123
3.45 1.556768114 3.130143101 10.03917377 18.08483118
3.5 1.573701086 3.161459589 10.67399525 22.34004251
3.55 1.59090106 3.189542813 11.2572565 27.50696042
3.6 1.608367353 3.214130414 11.7774846 33.17155513
3.65 1.626099121 3.234965023 12.22416099 38.8517091
3.7 1.644095357 3.251797491 12.5879538 44.04540127
3.75 1.662354879 3.264390441 12.8609543 48.28091876
3.8 1.68087632 3.272522133 13.03691748 51.16463294
3.85 1.699658121 3.275990607 13.11150414 52.4225842
3.9 1.718698521 3.274618094 13.08251875 51.932688
3.95 1.737995545 3.268255647 12.95013465 49.74472934
4 1.757546997 3.25678794 12.71709474 46.08560064
4.05 1.777350449 3.240138184 12.38887392 41.34775227
4.1 1.797403227 3.218273081 11.97378732 36.05986439
4.15 1.817702406 3.191207741 11.48302813 30.84047793
4.2 1.838244793 3.15901047 10.93061896 26.33764833
4.25 1.859026921 3.121807327 10.33326323 23.16022172
4.3 1.880045035 3.079786341 9.710086372 21.80846948
4.35 1.90129508 3.033201283 9.082262015 22.61290602
4.4 1.922772688 2.982374865 8.47252452 25.6897021
4.45 1.944473173 2.92770126 7.90457672 30.91912829
4.5 1.966391507 2.869647824 7.402409078 37.95029679
4.55 1.98852232 2.808755908 6.989553717 46.23181778
4.6 2.010859877 2.745640673 6.688302806 55.06463104
4.65 2.033398075 2.680989814 6.518925104 63.67082203
4.7 2.056130422 2.615561137 6.498916486 71.27094701
4.75 2.07905003 2.550178924 6.642319834 77.16218459
4.8 2.102149597 2.485729093 6.959146559 80.79017547
4.85 2.125421402 2.423153128 7.454926713 81.80833125
4.9 2.148857284 2.36344083 8.130407468 80.11942024
4.95 2.172448633 2.307621953 8.98141149 75.89530345
5 2.19618638 2.256756795 9.998858142 69.57191524
5.05 2.220060979 2.211925886 11.1689423 61.81817494
5.1 2.244062399 2.174218907 12.47345849 53.47965038
5.15 2.268180109 2.144723004 13.89025258 45.50046934
5.2 2.292403069 2.124510691 15.39377958 38.82992813
5.25 2.316719716 2.114627535 16.95574435 34.32296726
5.3 2.341117953 2.11607984 18.54580196 32.64552985
5.35 2.365585141 2.12982253 20.13229568 34.19621036
5.4 2.390108086 2.156747448 21.6830132 39.05423309
5.45 2.414673028 2.197672267 23.16594411 46.96077727
5.5 2.439265637 2.253330203 24.55002513 57.33650129
5.55 2.463871 2.324360681 25.80586194 69.33359517
5.6 2.488473614 2.411301122 26.90641887 81.91661808
5.65 2.513057382 2.51457993 27.82766888 93.96337274
5.7 2.537605602 2.634510809 28.54919722 104.3754107
5.75 2.562100969 2.771288423 29.05475163 112.1873936
5.8 2.586525563 2.924985455 29.33273122 116.6651712
5.85 2.610860854 3.095551047 29.376605 117.3837229
5.9 2.635087695 3.282810596 29.18524894 114.2777877
5.95 2.659186327 3.486466837 28.7631897 107.6599626
6 2.683136376 3.706102154 28.12074118 98.20332711


==> figures/data/multi_crb_vs_K_K1.dat <==
LR offset ratio
1 -1 nan
2 0 1
3 1 1
4 2 1
5 3 1


==> figures/data/multi_crb_vs_K_K2.dat <==
LR offset ratio
1 -3 nan
2 -2 nan
3 -1 2.105191261
4 0 1
5 1 1
6 2 1
7 3 1


==> figures/data/multi_crb_vs_K_K3.dat <==
LR offset ratio
3 -3 nan
4 -2 nan
5 -1 1.593718366
6 0 1
7 1 1
8 2 1
9 3 1


==> figures/data/multi_crb_vs_K_K4.dat <==
LR offset ratio
5 -3 nan
6 -2 27.61876245
7 -1 1.50734195
8 0 1
9 1 1
10 2 1
11 3 1


==> figures/data/multi_crb_vs_N.dat <==
N_R dig_deg2 opt_deg2 hyb_deg2 ref_deg2 mle_dig_deg2 mle_opt_deg2
8 0.03335171174 0.03335171174 0.04044311284 0.03335171174 0.03426262131 0.03451061594
12 0.01379552428 0.01379552428 0.02187187678 0.009881988665 0.01460335833 0.01422208255
16 0.001690932822 0.001690932822 0.002464815165 0.004168963968 0.001900402256 0.001708309823
24 0.0003650537093 0.0003650537093 0.0006057393556 0.001235248583 0.0003251231604 0.0003781543836
32 0.0001412477482 0.0001412477482 0.0002386811414 0.000521120496 0.0001617432395 0.0001197592888
48 4.217319633e-05 4.217319633e-05 7.985922797e-05 0.0001544060729 4.301121028e-05 5.583059384e-05
64 1.780244901e-05 1.780244901e-05 3.298944753e-05 6.5140062e-05 1.748809987e-05 1.753827307e-05
96 5.192318568e-06 5.192318568e-06 9.873737171e-06 1.930075911e-05 5.598634775e-06 5.117546835e-06
128 2.18036279e-06 2.18036279e-06 4.124445956e-06 8.14250775e-06 1.981259853e-06 2.402785019e-06


==> figures/data/multi_crb_vs_sep.dat <==
delta_deg dig_t1_deg2 lr4_t1_deg2 lr3_t1_deg2 dig_t2_deg2 lr4_t2_deg2 lr3_t2_deg2 mle_dig_deg2 mle_lr4_deg2
2 0.03845352064 0.03845352064 0.03909741991 0.03897895915 0.03897895915 0.03963165834 0.04577700078 0.03323412183
4 0.004973679538 0.004973679538 0.005122335847 0.005123567716 0.005123567716 0.005276709368 0.004171918276 0.005507587994
6 0.004011021462 0.004011021462 0.005837766065 0.004209927624 0.004209927624 0.006127296922 0.004390201054 0.004926241189
8 0.004682819467 0.004682819467 0.07633760487 0.005021086254 0.005021086254 0.08185355133 0.005789525368 0.004755331799
10 0.001349759722 0.001349759722 0.002011201225 0.001482476266 0.001482476266 0.002209086279 0.001632368176 0.001344490009
12 0.00104350285 0.00104350285 0.001534397238 0.001177239529 0.001177239529 0.001731403209 0.00111551791 0.001016853532
14 0.001107551514 0.001107551514 0.003154725728 0.001287082923 0.001287082923 0.003668464175 0.001192710116 0.001190186706
16 0.001172378895 0.001172378895 0.007644000308 0.00140750691 0.00140750691 0.009182001492 0.001444058032 0.00129602063
18 0.001129845418 0.001129845418 0.00277974236 0.00140556875 0.00140556875 0.00345978474 0.001344543765 0.001144441528
20 0.001021602111 0.001021602111 0.00182660618 0.001321062718 0.001321062718 0.002363936629 0.001232053265 0.0009799858123
22 0.001049683298 0.001049683298 0.002629224612 0.00141553378 0.00141553378 0.003552163784 0.001005967975 0.001269001489
24 0.001062458654 0.001062458654 0.008456971101 0.001499224011 0.001499224011 0.01195753311 0.001316042259 0.001318826865
26 0.001095385517 0.001095385517 0.005383695595 0.001623134927 0.001623134927 0.007990188611 0.001361928578 0.001255656352
28 0.00103469984 0.00103469984 0.002572865393 0.00161604337 0.00161604337 0.004026063258 0.001293761945 0.001251213967
30 0.001024369687 0.001024369687 0.002398889651 0.001692979515 0.001692979515 0.003978038023 0.001179459208 0.001457825353
32 0.00103341547 0.00103341547 0.005368369428 0.001814809149 0.001814809149 0.009480976951 0.001566676612 0.00131955027
34 0.001047982482 0.001047982482 0.016658034 0.001964213813 0.001964213813 0.03137293812 0.00152695679 0.001609220114
36 0.001066079162 0.001066079162 0.00777171403 0.002142643047 0.002142643047 0.01568610919 0.00159258766 0.001595791289
38 0.001033691162 0.001033691162 0.003636559613 0.00223909196 0.00223909196 0.007917074673 0.001380182279 0.001385707493
40 0.001019091612 0.001019091612 0.00303906114 0.002392110026 0.002392110026 0.007190235703 0.001834420807 0.001567863572
42 0.001025909522 0.001025909522 0.005218538031 0.002624992225 0.002624992225 0.01352916454 0.001942982311 0.002220354375
44 0.001027515932 0.001027515932 0.02732762222 0.002884390869 0.002884390869 0.07781391697 0.001934395442 0.001838298895
46 0.001042628052 0.001042628052 0.04772362116 0.003233769205 0.003233769205 0.1498417065 0.001868528394 0.002029404307
48 0.001054152733 0.001054152733 0.01541101535 0.003640718004 0.003640718004 0.05386933059 0.002994560303 0.002379369843
50 0.001039472436 0.001039472436 0.00660844747 0.004032514026 0.004032514026 0.0260038281 0.002499585489 0.002191426998


==> figures/data/multi_crb_vs_snr.dat <==
snr_db dig_deg2 lr4_deg2 lr3_deg2 hyb4_deg2 mle_opt_deg2 mle_dig_deg2
-5 0.004466645988 0.004466645988 0.007066406305 0.007547760414 0.004583765751 0.004880703996
-2.5 0.002511779624 0.002511779624 0.003973732286 0.004244417593 0.002834468464 0.002224149453
0 0.001412477482 0.001412477482 0.00223459388 0.002386811414 0.001397430953 0.001250515165
2.5 0.0007942944593 0.0007942944593 0.001256604483 0.001342202694 0.000769141342 0.0007544527433
5 0.0004466645988 0.0004466645988 0.0007066406305 0.0007547760414 0.0004890663264 0.0005696214112
7.5 0.0002511779624 0.0002511779624 0.0003973732286 0.0004244417593 0.0002484972714 0.0002292279976
10 0.0001412477482 0.0001412477482 0.000223459388 0.0002386811414 0.0001358896639 0.000161407992
12.5 7.942944593e-05 7.942944593e-05 0.0001256604483 0.0001342202694 7.9090696e-05 7.785552529e-05
15 4.466645988e-05 4.466645988e-05 7.066406305e-05 7.547760414e-05 4.04728525e-05 4.112329402e-05
17.5 2.511779624e-05 2.511779624e-05 3.973732286e-05 4.244417593e-05 2.238632467e-05 2.400832001e-05
20 1.412477482e-05 1.412477482e-05 2.23459388e-05 2.386811414e-05 1.547778407e-05 1.346848478e-05
22.5 7.942944593e-06 7.942944593e-06 1.256604483e-05 1.342202694e-05 7.053992231e-06 7.294825981e-06
25 4.466645988e-06 4.466645988e-06 7.066406305e-06 7.547760414e-06 3.977133939e-06 5.379217719e-06


==> figures/data/multi_identifiability_K3.dat <==
LR ratio
1 nan
2 nan
3 nan
4 8.169587492e+14
5 1.593718366
6 1
7 1
8 1
9 1
10 1

